A Scalable Deep Reinforcement Learning Model for Online Scheduling Coflows of Multi-Stage Jobs for High Performance Computing

Coflow is a recently proposed networking abstraction to help improve the communication performance of data-parallel computing jobs. In multi-stage jobs, each job consists of multiple coflows and is represented by a Directed Acyclic Graph (DAG). Efficiently scheduling coflows is critical to improve the data-parallel computing performance in data centers. Compared with hand-tuned scheduling heuristics, existing work DeepWeave [1] utilizes Reinforcement Learning (RL) framework to generate highly-efficient coflow scheduling policies automatically. It employs a graph neural network (GNN) to encode the job information in a set of embedding vectors, and feeds a flat embedding vector containing the whole job information to the policy network. However, this method has poor scalability as it is unable to cope with jobs represented by DAGs of arbitrary sizes and shapes, which requires a large policy network for processing a high-dimensional embedding vector that is difficult to train. In this paper, we first utilize a directed acyclic graph neural network (DAGNN) to process the input and propose a novel Pipelined-DAGNN, which can effectively speed up the feature extraction process of the DAGNN. Next, we feed the embedding sequence composed of schedulable coflows instead of a flat embedding of all coflows to the policy network, and output a priority sequence, which makes the size of the policy network depend on only the dimension of features instead of the product of dimension and number of nodes in the job's DAG.Furthermore, to improve the accuracy of the priority scheduling policy, we incorporate the Self-Attention Mechanism into a deep RL model to capture the interaction between different parts of the embedding sequence to make the output priority scores relevant. Based on this model, we then develop a coflow scheduling algorithm for online multi-stage jobs.

==> sample-base.txt <==
@article{literature1,
  title={MapReduce: simplified data processing on large clusters},
  author={Dean, Jeffrey and Ghemawat, Sanjay},
  journal={Communications of the ACM},
  volume={51},
  number={1},
  pages={107--113},
  year={2008},
  publisher={ACM New York, NY, USA}
}

@inproceedings{literature2,
  title={The hadoop distributed file system},
  author={Shvachko, Konstantin and Kuang, Hairong and Radia, Sanjay and Chansler, Robert},
  booktitle={2010 IEEE 26th symposium on mass storage systems and technologies (MSST)},
  pages={1--10},
  year={2010},
  organization={Ieee}
}

@inproceedings{literature3,
  title={Resilient distributed datasets: A fault-tolerant abstraction for in-memory cluster computing},
  author={Zaharia, Matei and Chowdhury, Mosharaf and Das, Tathagata and Dave, Ankur and Ma, Justin and McCauly, Murphy and Franklin, Michael J and Shenker, Scott and Stoica, Ion},
  booktitle={9th $\{$USENIX$\}$ Symposium on Networked Systems Design and Implementation ($\{$NSDI$\}$ 12)},
  pages={15--28},
  year={2012}
}

@article{literature4,
  title={Managing data transfers in computer clusters with orchestra},
  author={Chowdhury, Mosharaf and Zaharia, Matei and Ma, Justin and Jordan, Michael I and Stoica, Ion},
  journal={ACM SIGCOMM Computer Communication Review},
  volume={41},
  number={4},
  pages={98--109},
  year={2011},
  publisher={ACM New York, NY, USA}
}

@inproceedings{literature5,
  title={Coflow: A networking abstraction for cluster applications},
  author={Chowdhury, Mosharaf and Stoica, Ion},
  booktitle={Proceedings of the 11th ACM Workshop on Hot Topics in Networks},
  pages={31--36},
  year={2012}
}

@inproceedings{literature6,
  title={Efficient coflow scheduling with varys},
  author={Chowdhury, Mosharaf and Zhong, Yuan and Stoica, Ion},
  booktitle={Proceedings of the 2014 ACM conference on SIGCOMM},
  pages={443--454},
  year={2014}
}

@article{literature7,
  title={Decentralized task-aware scheduling for data center networks},
  author={Dogar, Fahad R and Karagiannis, Thomas and Ballani, Hitesh and Rowstron, Antony},
  journal={ACM SIGCOMM Computer Communication Review},
  volume={44},
  number={4},
  pages={431--442},
  year={2014},
  publisher={ACM New York, NY, USA}
}

@inproceedings{literature8,
  title={Stream: Decentralized opportunistic inter-coflow scheduling for datacenter networks},
  author={Susanto, Hengky and Jin, Hao and Chen, Kai},
  booktitle={2016 IEEE 24th International Conference on Network Protocols (ICNP)},
  pages={1--10},
  year={2016},
  organization={IEEE}
}

@inproceedings{literature9,
  title={Minimizing the total weighted completion time of coflows in datacenter networks},
  author={Qiu, Zhen and Stein, Cliff and Zhong, Yuan},
  booktitle={Proceedings of the 27th ACM symposium on Parallelism in Algorithms and Architectures},
  pages={294--303},
  year={2015}
}

@inproceedings{literature10,
  title={Brief announcement: Improved approximation algorithms for scheduling co-flows},
  author={Khuller, Samir and Purohit, Manish},
  booktitle={Proceedings of the 28th ACM Symposium on Parallelism in Algorithms and Architectures},
  pages={239--240},
  year={2016}
}

@article{literature11,
  title={An improved bound for minimizing the total weighted completion time of coflows in datacenters},
  author={Shafiee, Mehrnoosh and Ghaderi, Javad},
  journal={IEEE/ACM Transactions on Networking},
  volume={26},
  number={4},
  pages={1674--1687},
  year={2018},
  publisher={IEEE}
}

@article{literature12,
  title={Efficient coflow scheduling without prior knowledge},
  author={Chowdhury, Mosharaf and Stoica, Ion},
  journal={ACM SIGCOMM Computer Communication Review},
  volume={45},
  number={4},
  pages={393--406},
  year={2015},
  publisher={ACM New York, NY, USA}
}

@article{literature13,
  title={Scheduling dependent coflows to minimize the total weighted job completion time in datacenters},
  author={Tian, Bingchuan and Tian, Chen and Wang, Bingquan and Li, Bo and He, Zehao and Dai, Haipeng and Liu, Kexin and Dou, Wanchun and Chen, Guihai},
  journal={Computer Networks},
  volume={158},
  pages={193--205},
  year={2019},
  publisher={Elsevier}
}

@inproceedings{literature14,
  title={DeepWeave: Accelerating Job Completion Time with Deep Reinforcement Learning-based Coflow Scheduling.},
  author={Sun, Penghao and Guo, Zehua and Wang, Junchao and Li, Junfei and Lan, Julong and Hu, Yuxiang},
  booktitle={IJCAI},
  pages={3314--3320},
  year={2020}
}

@inproceedings{literature15,
  title={Scheduling coflows of multi-stage jobs to minimize the total weighted job completion time},
  author={Tian, Bingchuan and Tian, Chen and Dai, Haipeng and Wang, Bingquan},
  booktitle={IEEE INFOCOM 2018-IEEE Conference on Computer Communications},
  pages={864--872},
  year={2018},
  organization={IEEE}
}

@article{literature16,
  title={Multi-objective workflow scheduling with deep-Q-network-based multi-agent reinforcement learning},
  author={Wang, Yuandou and Liu, Hang and Zheng, Wanbo and Xia, Yunni and Li, Yawen and Chen, Peng and Guo, Kunyin and Xie, Hong},
  journal={IEEE access},
  volume={7},
  pages={39974--39982},
  year={2019},
  publisher={IEEE}
}

@inproceedings{literature17,
  title={DRL-cloud: Deep reinforcement learning-based resource provisioning and task scheduling for cloud service providers},
  author={Cheng, Mingxi and Li, Ji and Nazarian, Shahin},
  booktitle={2018 23rd Asia and South pacific design automation conference (ASP-DAC)},
  pages={129--134},
  year={2018},
  organization={IEEE}
}

@article{literature18,
  title={Random task scheduling scheme based on reinforcement learning in cloud computing},
  author={Peng, Zhiping and Cui, Delong and Zuo, Jinglong and Li, Qirui and Xu, Bo and Lin, Weiwei},
  journal={Cluster computing},
  volume={18},
  number={4},
  pages={1595--1607},
  year={2015},
  publisher={Springer}
}

@book{literature19,
  title={Reinforcement learning: An introduction},
  author={Sutton, Richard S and Barto, Andrew G},
  year={2018},
  publisher={MIT press}
}

@incollection{literature20,
  title={Learning scheduling algorithms for data processing clusters},
  author={Mao, Hongzi and Schwarzkopf, Malte and Venkatakrishnan, Shaileshh Bojja and Meng, Zili and Alizadeh, Mohammad},
  booktitle={Proceedings of the ACM Special Interest Group on Data Communication},
  pages={270--288},
  year={2019}
}

@article{literature21,
  title={Directed acyclic graph neural networks},
  author={Thost, Veronika and Chen, Jie},
  journal={arXiv preprint arXiv:2101.07965},
  year={2021}
}


@inproceedings{literature22,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  booktitle={Advances in neural information processing systems},
  pages={5998--6008},
  year={2017}
}

@inproceedings{literature23,
  title={Policy gradient methods for reinforcement learning with function approximation},
  author={Sutton, Richard S and McAllester, David A and Singh, Satinder P and Mansour, Yishay},
  booktitle={Advances in neural information processing systems},
  pages={1057--1063},
  year={2000}
}

@article{literature24,
  title={Variance Reduction Techniques for Gradient Estimates in Reinforcement Learning.},
  author={Greensmith, Evan and Bartlett, Peter L and Baxter, Jonathan},
  journal={Journal of Machine Learning Research},
  volume={5},
  number={9},
  year={2004}
}

@article{literature25,
  title={The optimal reward baseline for gradient-based reinforcement learning},
  author={Weaver, Lex and Tao, Nigel},
  journal={arXiv preprint arXiv:1301.2315},
  year={2013}
}

@book{literature26,
  title={Building intuition: insights from basic operations management models and principles},
  author={Chhajed, Dilip and Lowe, Timothy J},
  volume={115},
  year={2008},
  publisher={Springer Science \& Business Media}
}

@misc{literature27,
  title = {FaceBookTrace},
  howpublished = {\url{https://github.com/coflow/coflow-benchmark}},
  year = 2019,
}

@misc{literature28,
  title = {Python 3.7.6},
  howpublished = {\url{ https://www.python.org/ftp/python/3.7.6/}},
  year = 2019,
}

@misc{literature29,
  title = {Tensorflow 1.14.0},
  howpublished = {\url{ https://www.tensorflow.org/}},
}


@misc{literature30,
  title = {Ubuntu 16.04},
  howpublished = {\url{ http://releases.ubuntu.com/16.04/}},
}

@inproceedings{literature31,
  title={Coda: Toward automatically identifying and scheduling coflows in the dark},
  author={Zhang, Hong and Chen, Li and Yi, Bairen and Chen, Kai and Chowdhury, Mosharaf and Geng, Yanhui},
  booktitle={Proceedings of the 2016 ACM SIGCOMM Conference},
  pages={160--173},
  year={2016}
}

@article{literature32,
  title={Efficient scheduling of weighted coflows in data centers},
  author={Wang, Zhiliang and Zhang, Han and Shi, Xingang and Yin, Xia and Li, Yahui and Geng, Haijun and Wu, Qianhong and Liu, Jianwei},
  journal={IEEE Transactions on Parallel and Distributed Systems},
  volume={30},
  number={9},
  pages={2003--2017},
  year={2019},
  publisher={IEEE}
}

@inproceedings{literature33,
  title={Cooperative multi-agent control using deep reinforcement learning},
  author={Gupta, Jayesh K and Egorov, Maxim and Kochenderfer, Mykel},
  booktitle={International Conference on Autonomous Agents and Multiagent Systems},
  pages={66--83},
  year={2017},
  organization={Springer}
}

@article{literature34,
  title={Scaling multi-agent reinforcement learning},
  author={Liang, Eric and Liaw, Richard},
  journal={Berkeley Artificial Intelligence Research},
  year={2018}
}

@article{literature35,
  title={Deep reinforcement learning for multiagent systems: A review of challenges, solutions, and applications},
  author={Nguyen, Thanh Thi and Nguyen, Ngoc Duy and Nahavandi, Saeid},
  journal={IEEE transactions on cybernetics},
  volume={50},
  number={9},
  pages={3826--3839},
  year={2020},
  publisher={IEEE}
}


@inproceedings{literature36,
  title={Rapier: Integrating routing and scheduling for coflow-aware data center networks},
  author={Zhao, Yangming and Chen, Kai and Bai, Wei and Yu, Minlan and Tian, Chen and Geng, Yanhui and Zhang, Yiming and Li, Dan and Wang, Sheng},
  booktitle={2015 IEEE Conference on Computer Communications (INFOCOM)},
  pages={424--432},
  year={2015},
  organization={IEEE}
}


@article{literature37,
  title={Joint online coflow routing and scheduling in data center networks},
  author={Tan, Haisheng and Jiang, Shaofeng H-C and Li, Yupeng and Li, Xiang-Yang and Zhang, Chenzi and Han, Zhenhua and Lau, Francis Chi Moon},
  journal={IEEE/ACM Transactions on Networking},
  volume={27},
  number={5},
  pages={1771--1786},
  year={2019},
  publisher={IEEE}
}

@article{literature38,
  title={Distributed bottleneck-aware coflow scheduling in data centers},
  author={Zhang, Tong and Shu, Ran and Shan, Zhiguang and Ren, Fengyuan},
  journal={IEEE Transactions on Parallel and Distributed Systems},
  volume={30},
  number={7},
  pages={1565--1579},
  year={2018},
  publisher={IEEE}
}


@article{literature39,
  title={Scheduling coflows of multi-stage jobs under network resource constraints},
  author={Zeng, Yue and Ye, Baoliu and Tang, Bin and Guo, Songtao and Qu, Zhihao},
  journal={Computer Networks},
  volume={184},
  pages={107686},
  year={2021},
  publisher={Elsevier}
}


@inproceedings{literature40,
  title={Adam: A method for stochastic optimization},
  author={DP, Kingma and Ba, Jimmy},
  booktitle={Proc. of the 3rd International Conference for Learning Representations (ICLR)},
  year={2015}
}















































































































